Bringing UMAP Closer to the Speed of Light with GPU Acceleration

The Uniform Manifold Approximation and Projection (UMAP) algorithm has become widely popular for its ease of use, quality of results, and support for exploratory, unsupervised, supervised, and semi-supervised learning. While many algorithms can be ported to a GPU in a simple and direct fashion, such efforts have resulted in inefficient and inaccurate versions of UMAP. We show a number of techniques that can be used to make a faster and more faithful GPU version of UMAP, and obtain speedups of up to 100x in practice. Many of these design choices/lessons are general purpose and may inform the conversion of other graph and manifold learning algorithms to use GPUs. Our implementation has been made publicly available as part of the open source RAPIDS cuML library (https://github.com/rapidsai/cuml).

==> benchmark_results.csv <==
dataset,impl,bench,mean,var,max_trust,trust_var
digits,umapcuml,unsupervised,0.35827815532684326,0.011162857575371277,0.9876636433389232,2.684498149330139e-07
digits,umapcuml,supervised,0.40629714727401733,0.013507401316314116,0.9879864913274599,4.026482899321948e-07
digits,umaplearn,unsupervised,6.328544795513153,2.8975128262992627,0.9879530939808027,1.0581614540150497e-07
digits,umaplearn,supervised,6.755777180194855,0.1106131444620786,0.9876400330669284,2.8379643191023263e-08
digits,umapgpumap,unsupervised,2.482882022857666,1.0582028882037378,0.9558078864163978,1.5493044710046533e-05
digits,umapgpumap,supervised,2.5530967116355896,0.10950217290617204,0.9548070534694238,1.7065371991087375e-06
fashion_mnist,umapcuml,unsupervised,0.45551514625549316,0.006011408943862762,0.9773246413616931,1.6273626842755462e-06
fashion_mnist,umapcuml,supervised,1.036961555480957,0.0002095378332569453,0.9762932845375539,7.721243278080436e-08
fashion_mnist,umaplearn,unsupervised,45.870298981666565,10.23240442609631,0.9783708581947695,3.20338279125032e-07
fashion_mnist,umaplearn,supervised,53.09064221382141,6.182976974198482,0.9781969233047202,1.6482847031706882e-07
fashion_mnist,umapgpumap,unsupervised,4.158320248126984,1.800035649938632,0.9750927790516971,3.429958772560582e-08
fashion_mnist,umapgpumap,supervised,6.476689338684082,0.06324447576008652,0.9696567894031254,1.543165873307828e-06
cifar100,umapcuml,unsupervised,1.008723258972168,0.018844815007184934,0.8342801452408608,1.1954966902316677e-05
cifar100,umapcuml,supervised,1.081564486026764,0.0003376463217925618,0.8382352637585149,7.541380491082883e-06
cifar100,umaplearn,unsupervised,105.85025483369827,2.482921346083458,0.8472284890319066,3.005408832357226e-06
cifar100,umaplearn,supervised,98.42393732070923,2.272873735988469,0.8490670250262601,2.1384428683379753e-06
cifar100,umapgpumap,unsupervised,6.186033010482788,1.7708737036427635,0.8401050404506913,7.281658484070697e-06
cifar100,umapgpumap,supervised,5.953894853591919,0.023564399280502357,0.8309824029952222,1.040170016453068e-06
coil20,umapcuml,unsupervised,0.7574235200881958,0.5752119048886044,0.9927721908570533,4.831233694213566e-07
coil20,umapcuml,supervised,0.3695611357688904,0.006603219726240894,0.986986493374108,8.050886168842197e-08
coil20,umaplearn,unsupervised,11.210062146186829,2.571288658299423,0.9936500235238768,2.541075501683032e-06
coil20,umaplearn,supervised,12.338415145874023,0.02176407274296821,0.9868479965498315,2.3478933952603143e-07
coil20,umapgpumap,unsupervised,2.5822073221206665,0.005004079547958895,0.9565478057450535,2.9195115094360347e-05
coil20,umapgpumap,supervised,8.210693836212158,0.02740621988587577,0.9332845866332105,2.69426349353008e-06
shuttle,umapcuml,unsupervised,0.5825626254081726,0.025230869766499353,0.9999991344960172,0.048615808444741004
shuttle,umapcuml,supervised,0.5559555292129517,0.011077821222144735,0.9999999959879131,9.842127113302013e-13
shuttle,umaplearn,unsupervised,38.87588673830032,8.039266967871527,1.0,0.01023374543554334
shuttle,umaplearn,supervised,50.173097372055054,17.54718326385637,1.0,0.016234341234811378
shuttle,umapgpumap,unsupervised,9.064357042312622,3.431728740054808,0.9778424900551579,9.50478558070511e-06
shuttle,umapgpumap,supervised,17.151020526885986,23.923241572835195,0.9668076059384338,1.4912216373952347e-06
mnist,umapcuml,unsupervised,0.7078064680099487,0.008856602310757467,0.9574214731202516,2.853743791275676e-07
mnist,umapcuml,supervised,0.9175034761428833,0.0029794700764256277,0.9574419861872977,5.579690993684494e-07
mnist,umaplearn,unsupervised,52.57512265443802,1.1677051461933843,0.9594030397578331,5.018762250230679e-07
mnist,umaplearn,supervised,89.16777920722961,6.465818109702013,0.9584785717302744,7.278599166715694e-07
mnist,umapgpumap,unsupervised,10.60714328289032,0.45444580430584836,0.9442834214597077,3.0434706513871035e-06
mnist,umapgpumap,supervised,23.90549498796463,7.056965841371607,0.9469258037618123,7.764812139932076e-07
scrna,umapcuml,unsupervised,4.103261113166809,0.06018657014949724,0.9781377849332045,0.02419613977196422
scrna,umapcuml,supervised,0,0,0,0
scrna,umaplearn,unsupervised,223.92166656255722,9.071952858837903,0.6238778233428524,9.018808022620561e-08
scrna,umaplearn,supervised,0,0,0,0
scrna,umapgpumap,unsupervised,10.890332162380219,1.604801846075489,0.9434946335833367,0.026317712312439956
scrna,umapgpumap,supervised,0,0,0,0


==> benchmark_results_50_neighbors.csv <==
dataset,impl,bench,mean,var,max_trust,trust_var
digits,umapcuml,unsupervised,0.6379206776618958,0.5866625904240088,0.9802841441451051,4.974469631768841e-06
digits,umapcuml,supervised,0.22296380996704102,1.3954293223150671e-05,0.9754004697861072,2.372427032382163e-06
digits,umaplearn,unsupervised,7.922329246997833,3.0833498291783457,0.9800523381742346,2.0611415152416157e-07
digits,umaplearn,supervised,9.598489344120026,0.03539543569154091,0.9743143015491498,8.039645412738494e-07
digits,umapgpumap,unsupervised,2.4234808683395386,1.4326391172117638,0.9675344877945449,2.090088008332991e-05
digits,umapgpumap,supervised,2.5541675090789795,0.0383758643609724,0.9627935883450245,7.1833201173987504e-06
fashion_mnist,umapcuml,unsupervised,1.048485517501831,0.002905061825941857,0.9753418386243228,2.2835925979070026e-06
fashion_mnist,umapcuml,supervised,1.6889585256576538,0.00016944864070467247,0.972545064904005,7.399754475834186e-09
fashion_mnist,umaplearn,unsupervised,88.05746644735336,11.679276712638966,0.9768852914460836,2.6900467409163298e-09
fashion_mnist,umaplearn,supervised,131.16142171621323,17.29614081316322,0.9740262560546425,6.267513463775742e-08
fashion_mnist,umapgpumap,unsupervised,8.427200436592102,1.8950510832836613,0.9754703177077387,2.2126451448833961e-07
fashion_mnist,umapgpumap,supervised,0,0,0,0
cifar100,umapcuml,unsupervised,1.2523760199546814,0.02233155287036581,0.8411460953143817,9.794527529027874e-06
cifar100,umapcuml,supervised,2.255333721637726,0.02416577747878179,0.8343838359769377,2.172600539140923e-06
cifar100,umaplearn,unsupervised,222.52348160743713,18.212856989841384,0.8418709419241435,7.323492245969732e-07
cifar100,umaplearn,supervised,211.38956212997437,3.4673098211860633,0.8412806033369769,2.540047601029549e-06
cifar100,umapgpumap,unsupervised,13.075094819068909,3.214056756843746,0.8331909226665777,4.335361614149491e-08
cifar100,umapgpumap,supervised,0,0,0,0
shuttle,umapcuml,unsupervised,0.34855765104293823,0.008000908658555517,0.9719522617157282,1.2952611233574274e-06
shuttle,umapcuml,supervised,0.42304980754852295,0.0007176117781142466,0.9214634277920281,4.540983582490554e-07
shuttle,umaplearn,unsupervised,11.480375170707703,0.015540815767479899,0.9733932962827246,4.4586350478326153e-07
shuttle,umaplearn,supervised,25.8265141248703,0.14944729792159706,0.9263948739872155,1.3787625466887832e-06
shuttle,umapgpumap,unsupervised,0,0,0,0
shuttle,umapgpumap,supervised,0,0,0,0
coil20,umapcuml,unsupervised,0.4217371940612793,0.0009501188141314287,0.9727017833150116,9.450205348260354e-07
coil20,umapcuml,supervised,0.44877326488494873,0.00023107136287592311,0.9211478970725948,3.3542546007403473e-07
coil20,umaplearn,unsupervised,12.363904476165771,2.6506180875096277,0.9739158014738813,1.848217975330968e-07
coil20,umaplearn,supervised,26.018971741199493,0.393871399812042,0.9224091852937584,4.879805773905233e-07
coil20,umapgpumap,unsupervised,0,0,0,0
coil20,umapgpumap,supervised,0,0,0,0
mnist,umapcuml,unsupervised,1.0521488785743713,0.0022180161781868435,0.9526804653355472,2.2850131242702076e-07
mnist,umapcuml,supervised,1.6099366545677185,0.003177451305855783,0.9537134911986472,1.3992057279477166e-07
mnist,umaplearn,unsupervised,119.96836751699448,1.3089390965797065,0.9565166693366931,1.7157868459349856e-09
mnist,umaplearn,supervised,196.2302304506302,50.6375425076767,0.9553383252815348,2.3781590852145484e-07
mnist,umapgpumap,unsupervised,9.906113147735596,2.0050067827979774,0.9545904511565942,4.2433278091280613e-07
mnist,umapgpumap,supervised,0,0,0,0
scrna,umapcuml,unsupervised,4.164525151252747,0.0080496271742021,0.6683035733444154,0.0005883084555011742
scrna,umapcuml,supervised,0,0,0,0
scrna,umaplearn,unsupervised,392.68702614307404,15.023531980259577,0.6749732545255694,0.0006506246063611165
scrna,umaplearn,supervised,0,0,0,0
scrna,umapgpumap,unsupervised,0,0,0,0
scrna,umapgpumap,supervised,0,0,0,0


==> benchmark_results_5_neighbors.csv <==
dataset,impl,bench,mean,var,max_trust,trust_var
fashion_mnist,umapcuml,unsupervised,0.5432477593421936,0.0001624056583686695,0.977327844775164,3.993832301985023e-06
fashion_mnist,umapcuml,supervised,0.4985697269439697,0.012975109555640074,0.9766215186429829,2.4536041831613176e-07
fashion_mnist,umaplearn,unsupervised,29.824882566928864,2.7041904445912905,0.9818775084013442,5.031739638283739e-07
fashion_mnist,umaplearn,supervised,32.88086014986038,6.2529437518301165,0.9810770046407425,3.077506441906408e-07
fashion_mnist,umapgpumap,unsupervised,3.9319105744361877,1.9134769664261277,0.9727805918546968,3.17835783247844e-07
fashion_mnist,umapgpumap,supervised,4.1808266043663025,0.05621220034573682,0.9624314411105777,1.8174299223350232e-06
cifar100,umapcuml,unsupervised,0.8252395987510681,0.018722769455632005,0.8442681070809441,6.0857701225103256e-06
cifar100,umapcuml,supervised,0.8185696601867676,0.00045317279935375154,0.8436606009134551,1.593672254163181e-07
cifar100,umaplearn,unsupervised,62.99466449022293,1.3070259748010358,0.8686610226363516,7.661106021350506e-06
cifar100,umaplearn,supervised,65.41887348890305,3.6186613468507858,0.861336021802907,6.3676395157807875e-06
cifar100,umapgpumap,unsupervised,4.984117746353149,1.8605937174653775,0.8412368631373072,7.581915765997316e-06
cifar100,umapgpumap,supervised,6.751503765583038,0.058108179095953005,0.8306045279370583,4.588673201078031e-06
shuttle,umapcuml,unsupervised,0.6337442398071289,0.2727883083157394,0.9679708571078341,0.01321870546701065
shuttle,umapcuml,supervised,0.42508548498153687,0.00895896274222352,0.880697151645727,0.0065672111549226475
shuttle,umaplearn,unsupervised,29.884411573410034,5.203958223511108,0.9601059522517666,0.006240861474185344
shuttle,umaplearn,supervised,34.047538340091705,1.0811002160999124,0.8190824889863603,0.0033446284840104035
shuttle,umapgpumap,unsupervised,12.732502381006876,2.973966867598051,0.9328704435265142,0.002518162120362377
shuttle,umapgpumap,supervised,12.643526315689087,1.1716131667526497,0.9632913255995302,0.0027816895066957725
coil20,umapcuml,unsupervised,0.327426016330719,0.017769591848047384,0.9944211669770329,2.012440233678525e-06
coil20,umapcuml,supervised,0.310394287109375,0.013244485052013033,0.9984907472067039,4.134722333737351e-06
coil20,umaplearn,unsupervised,9.384375870227814,0.0007588650305336841,0.9966843187461204,1.228425971833147e-06
coil20,umaplearn,supervised,11.47241222858429,0.04335974575184309,0.9982517652079453,1.9001231876814018e-07
coil20,umapgpumap,unsupervised,3.121026396751404,1.317075065731288,0.9623153320918684,3.2909687254223385e-06
coil20,umapgpumap,supervised,2.960698962211609,0.038786954901596005,0.9549527661390441,8.722136962557858e-05
mnist,umapcuml,unsupervised,0.7338177561759949,0.000402368819504062,0.9613415652086945,7.602973853826356e-07
mnist,umapcuml,supervised,0.671229362487793,0.004481647092518415,0.9609801570764991,1.0863180676112805e-06
mnist,umaplearn,unsupervised,33.628838539123535,0.7026810735242179,0.9629519838200649,7.271811308662279e-08
mnist,umaplearn,supervised,38.805913507938385,0.5808126137844738,0.9629145602747033,1.1994343074306357e-07
mnist,umapgpumap,unsupervised,5.029491722583771,1.8723235610917293,0.9470092944614837,2.385078063160684e-06
mnist,umapgpumap,supervised,6.527475357055664,0.038216573794500164,0.9397736170933902,8.683487400240608e-06
scrna,umapcuml,unsupervised,3.8771968682607016,0.010849292396502008,0.998707408290861,0.034430764905988176
scrna,umapcuml,supervised,0,0,0,0
scrna,umaplearn,unsupervised,161.21613252162933,6.434714927683672,0.9985096706749371,0.03599481634166368
scrna,umaplearn,supervised,0,0,0,0
scrna,umapgpumap,unsupervised,10.663166999816895,2.3107167625881146,0.9988514522225488,0.030326915965992796
scrna,umapgpumap,supervised,0,0,0,0
digits,umapcuml,unsupervised,0.37641197443008423,0.010993835353200865,0.9922943431276212,9.508495618648638e-07
digits,umapcuml,supervised,0.4450579285621643,0.00018613974155456958,0.9910330645479875,2.2127389354142935e-07
digits,umaplearn,unsupervised,5.250992059707642,2.894466828468296,0.9910277765594667,2.8054996670245913e-07
digits,umaplearn,supervised,6.477173328399658,0.04724790411560775,0.9909358899824656,4.576807829392848e-07
digits,umapgpumap,unsupervised,2.5434128046035767,1.55962865955955,0.9669009245581341,6.388093191644906e-06
digits,umapgpumap,supervised,2.688210964202881,0.028828186614788365,0.9632487908392131,4.943465728990404e-06


==> googlenews_knn_and_without.csv <==
n_samples,compute_knn,precomputed_knn, cpu
1024,0.25798463821411133,1.2285232543945312, 7.6319098472595215
334243,7.277303218841553,0.767493486404419, 629.684844493866
667463,28.77500081062317,1.6629040241241455, 1427.8397290706635
1000682,64.54534125328064,2.7732017040252686, 2490.7993280887604
1333902,114.33410835266113,3.8045833110809326, 3970.727639913559
1667121,176.93605589866638,5.041834831237793, 6218.78174495697
2000341,255.18308854103088,5.964860916137695, 9017.334188699722
2333560,345.6909635066986,7.245739221572876, 11541.648750305176
2666780,451.7911911010742,8.139975309371948, 0
3000000,570.7973875999451,9.288048505783081, 0


==> mnmg_scaling.csv <==
n_workers, gpu, cpu
1,9.24,2356.8
2,9.96,1391.4
4,6,1081.45
8,4.95,571

